Multithreaded Input-Sensitive Profiling

Input-sensitive profiling is a recent performance analysis technique that makes it possible to estimate the empirical cost function of individual routines of a program, helping developers understand how performance scales to larger inputs and pinpoint asymptotic bottlenecks in the code. A current limitation of input-sensitive profilers is that they specifically target sequential computations, ignoring any communication between threads. In this paper we show how to overcome this limitation, extending the range of applicability of the original approach to multithreaded applications and to applications that operate on I/O streams. We develop new metrics for automatically estimating the size of the input given to each routine activation, addressing input produced by non-deterministic memory stores performed by other threads as well as by the OS kernel (e.g., in response to I/O or network operations). We provide real case studies, showing that our extension allows it to characterize the behavior of complex applications more precisely than previous approaches. An extensive experimental investigation on a variety of benchmark suites (including the SPEC OMP2012 and the PARSEC benchmarks) shows that our Valgrind-based input-sensitive profiler incurs an overhead comparable to other prominent heavyweight analysis tools, while collecting significantly more performance points from each profiling session and correctly characterizing both thread-induced and external input.

==> charts/vips/im_LabQ2disp/rms/im_lab-rms.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
10887 7678943 7678943 7678943 7678943 1 5 5 5
10905 7668498 7668498 7668498 7668498 1 5 5 5
10959 7675392 7675392 7675392 7675392 1 5 5 5
10997 7683353 7683353 7683353 7683353 1 5 5 5
11095 7688140 7688140 7688140 7688140 1 5 5 5
11122 7695071 7695071 7695071 7695071 1 5 5 5
11134 7692012 7692012 7692012 7692012 1 5 5 5
11174 7701215 7701215 7701215 7701215 1 5 5 5
11182 7697982 7697982 7697982 7697982 1 5 5 5
11198 7700951 7700951 7700951 7700951 1 5 5 5
11209 7708743 7708743 7708743 7708743 1 5 5 5
11222 7693838 7693838 7693838 7693838 1 5 5 5
11236 7705354 7705354 7705354 7705354 1 5 5 5
11312 7707682 7707682 7707682 7707682 1 5 5 5
11401 7715905 7715905 7715905 7715905 1 5 5 5
11402 7721432 7721432 7721432 7721432 1 5 5 5
11501 7731866 7731866 7731866 7731866 1 5 5 5
11506 7734445 7734445 7734445 7734445 1 5 5 5
11520 7728987 7728987 7728987 7728987 1 5 5 5
11527 7736462 7736462 7736462 7736462 1 5 5 5
11539 7740177 7740177 7740177 7740177 1 5 5 5
11550 7724576 7724576 7724576 7724576 1 5 5 5
11554 7739330 7739330 7739330 7739330 1 5 5 5
11587 7748790 7748790 7748790 7748790 1 5 5 5
11608 7748452 7748452 7748452 7748452 1 5 5 5
11615 7750341 7750341 7750341 7750341 1 5 5 5
11640 7766745 7766745 7766745 7766745 1 5 5 5
11642 7761871 7761871 7761871 7761871 1 5 5 5
11660 7761211 7761211 7761211 7761211 1 5 5 5
11741 7765438 7765438 7765438 7765438 1 5 5 5
11743 7786301 7786301 7786301 7786301 1 5 5 5
11747 7779586 7926257 15705843 15705843 2 5 5 10
11763 7823236 7823236 7823236 7823236 1 5 5 5
11777 7774640 7774640 7774640 7774640 1 5 5 5
11780 7799110 7799110 7799110 7799110 1 5 5 5
11785 7795235 7795235 7795235 7795235 1 5 5 5
11798 7816075 7816075 7816075 7816075 1 5 5 5
11810 7794848 7794848 7794848 7794848 1 5 5 5
11822 7834475 7834475 7834475 7834475 1 5 5 5
11825 7839456 7839456 7839456 7839456 1 5 5 5
11831 7876157 7876157 7876157 7876157 1 5 5 5
11833 7809237 7899607 15708844 15708844 2 5 5 10
11838 7810550 7810550 7810550 7810550 1 5 5 5
11839 7857429 7857429 7857429 7857429 1 5 5 5
11842 7779038 7779038 7779038 7779038 1 5 5 5
11858 7897824 7897824 7897824 7897824 1 5 5 5
11859 7836784 7836784 7836784 7836784 1 5 5 5
11860 7868465 7868465 7868465 7868465 1 5 5 5
11864 7955067 7955067 7955067 7955067 1 5 5 5
11867 7849568 7849568 7849568 7849568 1 5 5 5
11883 7986001 7986001 7986001 7986001 1 5 5 5
11888 7881678 7881678 7881678 7881678 1 5 5 5
11916 7928356 7928356 7928356 7928356 1 5 5 5


==> charts/vips/im_LabQ2disp/rvms/im_lab-rvms.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
11618 7667687 7667687 7667687 7667687 1 5 5 5
11948 7675511 7675511 7675511 7675511 1 5 5 5
12305 7678590 7678590 7678590 7678590 1 5 5 5
12590 7683441 7683441 7683441 7683441 1 5 5 5
12838 7694066 7694066 7694066 7694066 1 5 5 5
12926 7687661 7687661 7687661 7687661 1 5 5 5
13274 7691076 7691076 7691076 7691076 1 5 5 5
13400 7700482 7700482 7700482 7700482 1 5 5 5
13623 7694213 7694213 7694213 7694213 1 5 5 5
13950 7698381 7698381 7698381 7698381 1 5 5 5
14028 7708032 7708032 7708032 7708032 1 5 5 5
14209 7701206 7701206 7701206 7701206 1 5 5 5
14509 7712177 7712177 7712177 7712177 1 5 5 5
14514 7704923 7704923 7704923 7704923 1 5 5 5
14999 7717036 7717036 7717036 7717036 1 5 5 5
15050 7721301 7721301 7721301 7721301 1 5 5 5
15494 7724863 7724863 7724863 7724863 1 5 5 5
16106 7729707 7729707 7729707 7729707 1 5 5 5
16191 7732883 7732883 7732883 7732883 1 5 5 5
16271 7733810 7733810 7733810 7733810 1 5 5 5
16418 7735559 7735559 7735559 7735559 1 5 5 5
16941 7742833 7742833 7742833 7742833 1 5 5 5
17088 7740488 7740488 7740488 7740488 1 5 5 5
17548 7748088 7748088 7748088 7748088 1 5 5 5
17718 7748829 7748829 7748829 7748829 1 5 5 5
17979 7750622 7750622 7750622 7750622 1 5 5 5
18708 7763130 7763130 7763130 7763130 1 5 5 5
18736 7761438 7761438 7761438 7761438 1 5 5 5
19026 7765638 7765638 7765638 7765638 1 5 5 5
19605 7773347 7773347 7773347 7773347 1 5 5 5
19872 7768388 7768388 7768388 7768388 1 5 5 5
20542 7780477 7780477 7780477 7780477 1 5 5 5
20579 7780210 7780210 7780210 7780210 1 5 5 5
20845 7786307 7786307 7786307 7786307 1 5 5 5
22088 7796025 7796025 7796025 7796025 1 5 5 5
22118 7800061 7800061 7800061 7800061 1 5 5 5
22380 7795576 7795576 7795576 7795576 1 5 5 5
23204 7810008 7810008 7810008 7810008 1 5 5 5
23403 7811278 7811278 7811278 7811278 1 5 5 5
24090 7817926 7817926 7817926 7817926 1 5 5 5
24798 7822398 7822398 7822398 7822398 1 5 5 5
25594 7835539 7835539 7835539 7835539 1 5 5 5
26136 7838152 7838152 7838152 7838152 1 5 5 5
26589 7841868 7841868 7841868 7841868 1 5 5 5
27676 7850717 7850717 7850717 7850717 1 5 5 5
28156 7860582 7860582 7860582 7860582 1 5 5 5
29088 7868913 7868913 7868913 7868913 1 5 5 5
30023 7876785 7876785 7876785 7876785 1 5 5 5
30138 7883505 7883505 7883505 7883505 1 5 5 5
32020 7899201 7899201 7899201 7899201 1 5 5 5
32707 7904069 7904069 7904069 7904069 1 5 5 5
34632 7929349 7929349 7929349 7929349 1 5 5 5
35369 7932531 7932531 7932531 7932531 1 5 5 5
37477 7956708 7956708 7956708 7956708 1 5 5 5
40477 7987367 7987367 7987367 7987367 1 5 5 5


==> charts/vips/im_generate/rms/im_generate-rms.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
26 48 49 15895 15895 330 13 13 4290
28 49 49 8085 8085 165 13 13 2145
30 51 51 5610 5610 110 13 13 1430
32 53 53 2915 2915 55 13 13 715
36 57 58 6325 6325 110 13 13 1430
38 59 59 3245 3245 55 13 13 715
40 61 61 3355 3355 55 13 13 715
42 63 63 3465 3465 55 13 13 715
44 65 65 3575 3575 55 13 13 715
46 67 67 3685 3685 55 13 13 715
48 69 69 3795 3795 55 13 13 715
50 71 71 3905 3905 55 13 13 715
52 73 73 4015 4015 55 13 13 715
54 75 75 4125 4125 55 13 13 715
56 77 77 8470 8470 110 13 13 1430
58 79 79 13035 13035 165 13 13 2145
60 81 81 4455 4455 55 13 13 715
84 106 106 5830 5830 55 13 13 715
88 110 110 6050 6050 55 13 13 715
5438 79468 79468 79468 79468 1 23 23 23
5456 69023 69023 69023 69023 1 23 23 23
5510 75917 75917 75917 75917 1 23 23 23
5548 83878 83878 83878 83878 1 23 23 23
5647 88665 88665 88665 88665 1 23 23 23
5673 95596 95596 95596 95596 1 23 23 23
5685 92537 92537 92537 92537 1 23 23 23
5725 101740 101740 101740 101740 1 23 23 23
5734 98507 98507 98507 98507 1 23 23 23
5750 101476 101476 101476 101476 1 23 23 23
5766 109268 109268 109268 109268 1 23 23 23
5774 94363 94363 94363 94363 1 23 23 23
5787 105864 105864 105864 105864 1 23 23 23
5864 108207 108207 108207 108207 1 23 23 23
5953 116430 116430 116430 116430 1 23 23 23
5961 121957 121957 121957 121957 1 23 23 23
6060 132391 132391 132391 132391 1 23 23 23
6063 134970 134970 134970 134970 1 23 23 23
6072 129512 129512 129512 129512 1 23 23 23
6081 136987 136987 136987 136987 1 23 23 23
6098 140702 140702 140702 140702 1 23 23 23
6106 125101 125101 125101 125101 1 23 23 23
6108 139855 139855 139855 139855 1 23 23 23
6148 149315 149315 149315 149315 1 23 23 23
6159 148962 148962 148962 148962 1 23 23 23
6174 150866 150866 150866 150866 1 23 23 23
6199 167270 167270 167270 167270 1 23 23 23
6201 162396 162396 162396 162396 1 23 23 23
6221 161736 161736 161736 161736 1 23 23 23
6302 165963 165963 165963 165963 1 23 23 23
6304 186826 186826 186826 186826 1 23 23 23
6308 180111 326782 506893 506893 2 23 23 46
6324 223761 223761 223761 223761 1 23 23 23
6338 175165 175165 175165 175165 1 23 23 23
6341 199635 199635 199635 199635 1 23 23 23
6346 195760 195760 195760 195760 1 23 23 23
6359 216600 216600 216600 216600 1 23 23 23
6371 195373 195373 195373 195373 1 23 23 23
6383 235000 235000 235000 235000 1 23 23 23
6385 239966 239966 239966 239966 1 23 23 23
6392 276682 276682 276682 276682 1 23 23 23
6394 209762 300132 509894 509894 2 23 23 46
6398 211060 211060 211060 211060 1 23 23 23
6400 257954 257954 257954 257954 1 23 23 23
6402 179548 179548 179548 179548 1 23 23 23
6418 237309 298334 535643 535643 2 23 23 46
6420 268975 268975 268975 268975 1 23 23 23
6423 355577 355577 355577 355577 1 23 23 23
6428 250093 250093 250093 250093 1 23 23 23
6441 386511 386511 386511 386511 1 23 23 23
6449 282203 282203 282203 282203 1 23 23 23
6476 328866 328866 328866 328866 1 23 23 23


==> charts/vips/im_generate/rvms/im_generate-rvms.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
26 48 49 15895 15895 330 13 13 4290
28 49 49 8085 8085 165 13 13 2145
30 51 51 5610 5610 110 13 13 1430
32 53 53 2915 2915 55 13 13 715
36 57 58 6325 6325 110 13 13 1430
38 59 59 3245 3245 55 13 13 715
40 61 61 3355 3355 55 13 13 715
42 63 63 3465 3465 55 13 13 715
44 65 65 3575 3575 55 13 13 715
46 67 67 3685 3685 55 13 13 715
48 69 69 3795 3795 55 13 13 715
50 71 71 3905 3905 55 13 13 715
52 73 73 4015 4015 55 13 13 715
54 75 75 4125 4125 55 13 13 715
56 77 77 8470 8470 110 13 13 1430
58 79 79 13035 13035 165 13 13 2145
60 81 81 4455 4455 55 13 13 715
84 106 106 5830 5830 55 13 13 715
88 110 110 6050 6050 55 13 13 715
6164 68197 68197 68197 68197 1 23 23 23
6494 76021 76021 76021 76021 1 23 23 23
6851 79100 79100 79100 79100 1 23 23 23
7137 83951 83951 83951 83951 1 23 23 23
7384 94576 94576 94576 94576 1 23 23 23
7473 88171 88171 88171 88171 1 23 23 23
7821 91586 91586 91586 91586 1 23 23 23
7947 100992 100992 100992 100992 1 23 23 23
8170 94723 94723 94723 94723 1 23 23 23
8496 98891 98891 98891 98891 1 23 23 23
8575 108542 108542 108542 108542 1 23 23 23
8755 101716 101716 101716 101716 1 23 23 23
9061 105433 112687 218120 218120 2 23 23 46
9546 117546 117546 117546 117546 1 23 23 23
9602 121811 121811 121811 121811 1 23 23 23
10041 125373 125373 125373 125373 1 23 23 23
10653 130217 130217 130217 130217 1 23 23 23
10743 133393 133393 133393 133393 1 23 23 23
10823 134320 134320 134320 134320 1 23 23 23
10965 136069 136069 136069 136069 1 23 23 23
11492 143343 143343 143343 143343 1 23 23 23
11635 140998 140998 140998 140998 1 23 23 23
12100 148598 148598 148598 148598 1 23 23 23
12265 149339 149339 149339 149339 1 23 23 23
12531 151132 151132 151132 151132 1 23 23 23
13260 163640 163640 163640 163640 1 23 23 23
13287 161948 161948 161948 161948 1 23 23 23
13578 166148 166148 166148 166148 1 23 23 23
14157 173857 173857 173857 173857 1 23 23 23
14423 168898 168898 168898 168898 1 23 23 23
15094 180987 180987 180987 180987 1 23 23 23
15131 180720 180720 180720 180720 1 23 23 23
15397 186817 186817 186817 186817 1 23 23 23
16640 196535 196535 196535 196535 1 23 23 23
16670 200571 200571 200571 200571 1 23 23 23
16932 196086 196086 196086 196086 1 23 23 23
17756 210518 210518 210518 210518 1 23 23 23
17955 211788 211788 211788 211788 1 23 23 23
18642 218436 218436 218436 218436 1 23 23 23
19350 222908 222908 222908 222908 1 23 23 23
20146 236049 236049 236049 236049 1 23 23 23
20687 238662 238662 238662 238662 1 23 23 23
21141 242378 242378 242378 242378 1 23 23 23
22227 251227 251227 251227 251227 1 23 23 23
22708 261092 261092 261092 261092 1 23 23 23
23640 269423 269423 269423 269423 1 23 23 23
24574 277295 277295 277295 277295 1 23 23 23
24690 284015 284015 284015 284015 1 23 23 23
26571 299711 299711 299711 299711 1 23 23 23
27258 304579 304579 304579 304579 1 23 23 23
29184 329859 329859 329859 329859 1 23 23 23
29921 333041 333041 333041 333041 1 23 23 23
32029 357218 357218 357218 357218 1 23 23 23
35028 387877 387877 387877 387877 1 23 23 23


==> charts/vips/im_wbuffer/rms/im_wbuffer-rms.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
671 10120 10120 10120 10120 1 261 261 261
703 13054 13054 13054 13054 1 457 457 457
743 16780 16780 16780 16780 1 702 702 702
775 19834 19834 19834 19834 1 898 898 898
824 23418 23418 23418 23418 1 1143 1143 1143
856 26281 26281 26281 26281 1 1339 1339 1339
887 20741 20741 20741 20741 1 781 781 781
896 30387 30387 30387 30387 1 1584 1584 1584
928 33183 33183 33183 33183 1 1780 1780 1780
942 27224 27224 27224 27224 1 1206 1206 1206
964 36939 36939 36939 36939 1 2025 2025 2025
973 39821 39821 39821 39821 1 2221 2221 2221
980 34937 34937 34937 34937 1 1710 1710 1710
994 32759 32759 32759 32759 1 1546 1546 1546
1037 39221 39221 39221 39221 1 1971 1971 1971
1045 43356 43356 43356 43356 1 2194 2194 2194
1046 45055 45055 45055 45055 1 2311 2311 2311
1145 52155 52155 52155 52155 1 2736 2736 2736
1150 52717 52717 52717 52717 1 2799 2799 2799
1177 55522 55522 55522 55522 1 2842 2842 2842
1203 57493 57493 57493 57493 1 3076 3076 3076
1225 60408 60408 60408 60408 1 3283 3283 3283
1245 68259 68259 68259 68259 1 3627 3627 3627
1270 64148 64148 64148 64148 1 3501 3501 3501
1272 69459 69459 69459 69459 1 3841 3841 3841
1277 70957 70957 70957 70957 1 3888 3888 3888
1282 78887 78887 78887 78887 1 4372 4372 4372
1296 78083 78083 78083 78083 1 4255 4255 4255
1319 88418 113229 201647 201647 2 4977 6199 11176
1413 83892 83892 83892 83892 1 4455 4455 4455
1430 95772 95772 95772 95772 1 5227 5227 5227
1436 93315 93315 93315 93315 1 5040 5040 5040
1443 243640 243640 243640 243640 1 13833 13833 13833
1446 102612 102612 102612 102612 1 5668 5668 5668
1449 96406 96406 96406 96406 1 5461 5461 5461
1452 115490 115490 115490 115490 1 6453 6453 6453
1462 148173 148173 148173 148173 1 8260 8260 8260
1465 112317 112317 112317 112317 1 6192 6192 6192
1467 142390 142390 142390 142390 1 7929 7929 7929
1483 125900 125900 125900 125900 1 7081 7081 7081
1488 133139 133139 133139 133139 1 7344 7344 7344
1500 124753 193778 318531 318531 2 6964 10881 17845
1503 153612 153612 153612 153612 1 8496 8496 8496
1507 268269 268269 268269 268269 1 15181 15181 15181
1508 182566 182566 182566 182566 1 10321 10321 10321
1509 298529 298529 298529 298529 1 16801 16801 16801
1514 171181 171181 171181 171181 1 9556 9556 9556
1517 217133 217133 217133 217133 1 12357 12357 12357
1520 154308 154308 154308 154308 1 8701 8701 8701
1531 211345 211345 211345 211345 1 11941 11941 11941
1532 167963 167963 167963 167963 1 9405 9405 9405
1542 242143 242143 242143 242143 1 13561 13561 13561
1556 195119 195119 195119 195119 1 10852 10852 10852


==> charts/vips/im_wbuffer/rvms/im_wbuffer-rvms.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
957 10041 10041 10041 10041 1 261 261 261
1232 13085 13085 13085 13085 1 457 457 457
1563 16386 16386 16386 16386 1 702 702 702
1855 19764 19764 19764 19764 1 898 898 898
1920 20788 20788 20788 20788 1 781 781 781
2249 23616 23616 23616 23616 1 1143 1143 1143
2537 26352 26352 26352 26352 1 1339 1339 1339
2632 27522 27522 27522 27522 1 1206 1206 1206
2851 29912 29912 29912 29912 1 1584 1584 1584
3186 33110 33110 33110 33110 1 1780 1780 1780
3199 32807 32807 32807 32807 1 1546 1546 1546
3419 35072 35072 35072 35072 1 1710 1710 1710
3514 36988 36988 36988 36988 1 2025 2025 2025
3695 39611 39611 39611 39611 1 2221 2221 2221
3822 39549 39549 39549 39549 1 1971 1971 1971
4162 43028 43028 43028 43028 1 2194 2194 2194
4316 44946 44946 44946 44946 1 2311 2311 2311
5133 52337 52337 52337 52337 1 2736 2736 2736
5162 53456 53456 53456 53456 1 2799 2799 2799
5365 55228 55228 55228 55228 1 2842 2842 2842
5479 57416 57416 57416 57416 1 3076 3076 3076
6042 62550 62550 62550 62550 1 3283 3283 3283
6207 64671 64671 64671 64671 1 3501 3501 3501
6619 68002 68002 68002 68002 1 3627 3627 3627
6699 69802 69802 69802 69802 1 3841 3841 3841
6986 70604 70604 70604 70604 1 3888 3888 3888
7757 79193 79193 79193 79193 1 4255 4255 4255
7782 79542 79542 79542 79542 1 4372 4372 4372
8063 83541 83541 83541 83541 1 4455 4455 4455
8860 92166 92166 92166 92166 1 5040 5040 5040
8904 89433 89433 89433 89433 1 4977 4977 4977
9625 97804 97804 97804 97804 1 5461 5461 5461
9631 96816 96816 96816 96816 1 5227 5227 5227
9950 102482 102482 102482 102482 1 5668 5668 5668
10984 112407 112407 112407 112407 1 6192 6192 6192
11027 114102 114102 114102 114102 1 6199 6199 6199
11462 115673 115673 115673 115673 1 6453 6453 6453
12248 125421 125421 125421 125421 1 6964 6964 6964
12482 126961 126961 126961 126961 1 7081 7081 7081
13116 134498 134498 134498 134498 1 7344 7344 7344
13945 141162 141162 141162 141162 1 7929 7929 7929
14649 149119 149119 149119 149119 1 8260 8260 8260
15256 154430 154430 154430 154430 1 8496 8496 8496
15574 156289 156289 156289 156289 1 8701 8701 8701
16732 168768 168768 168768 168768 1 9405 9405 9405
16955 173875 173875 173875 173875 1 9556 9556 9556
18147 183025 183025 183025 183025 1 10321 10321 10321
19085 194668 194668 194668 194668 1 10881 10881 10881
19275 197709 197709 197709 197709 1 10852 10852 10852
21011 212473 212473 212473 212473 1 11941 11941 11941
21802 221618 221618 221618 221618 1 12357 12357 12357
23695 242899 242899 242899 242899 1 13561 13561 13561
24402 249340 249340 249340 249340 1 13833 13833 13833
26544 270082 270082 270082 270082 1 15181 15181 15181
29454 300090 300090 300090 300090 1 16801 16801 16801


==> charts/vips/wbuffer_write_thread/rms/wbuffer_write_thread-rms.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
67 837 4771 196643 196643 65 24 119 5515
69 496 4510 123272 123272 45 14 119 3650


==> charts/vips/wbuffer_write_thread/rvms-sys/wbuffer_write_thread-rvms-sys.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
49219 361 361 361 361 1 14 14 14
49221 534 3840 39186 39186 18 19 119 1267
49380 1596 1596 1596 1596 1 49 49 49
98371 833 4003 15367 15367 7 24 114 458
98373 830 4166 28641 28641 11 29 119 839
147523 1347 4169 32029 32029 13 39 114 922
147525 3452 4382 11524 11524 3 94 119 322
196675 1599 4209 31357 31357 11 49 114 879
196677 2720 4338 10234 10234 3 74 119 287
245827 2027 4263 30972 30972 10 59 119 875
245829 3284 3994 7278 7278 2 84 109 193
294979 2539 4573 30989 30989 9 69 119 836
294981 3510 3510 3510 3510 1 109 109 109
344131 3009 4205 22098 22098 6 84 119 624
344133 2796 3576 6372 6372 2 84 94 178
393283 3441 4257 11563 11563 3 94 114 312
393285 3382 4082 11000 11000 3 94 119 322
442435 3565 4271 7836 7836 2 104 109 213
442437 4386 4386 4386 4386 1 119 119 119
442594 4191 4191 4191 4191 1 114 114 114
491587 4121 4121 4121 4121 1 114 114 114
491589 4034 4034 4034 4034 1 119 119 119


==> charts/vips/wbuffer_write_thread/rvms/wbuffer_write_thread-rvms.dat <==
# RMS CUMUL_MIN CUMUL_MAX CUMUL_SUM REAL_SUM OCC SELF_SUM SELF_MIN SELF_MAX
98409 364 364 364 364 1 14 14 14
123010 538 538 538 538 1 19 19 19
196755 622 622 622 622 1 24 24 24
245946 921 921 921 921 1 29 29 29
319715 1179 1179 1179 1179 1 39 39 39
344285 1214 1214 1214 1214 1 39 39 39
393375 789 789 789 789 1 24 24 24
442610 1258 1258 1258 1258 1 49 49 49
442662 1580 1580 1580 1580 1 49 49 49
491709 1007 1007 1007 1007 1 29 29 29
540965 1601 1601 1601 1601 1 59 59 59
565613 2090 2090 2090 2090 1 64 64 64
639214 1343 1343 1343 1343 1 39 39 39
639354 2164 2164 2164 2164 1 69 69 69
688373 1390 1390 1390 1390 1 39 39 39
688512 2202 2202 2202 2202 1 74 74 74
762275 2378 2378 2378 2378 1 84 84 84
786894 2724 2724 2724 2724 1 84 84 84
885002 1555 1555 1555 1555 1 49 49 49
885015 1639 1639 1639 1639 1 49 49 49
885206 2838 2838 2838 2838 1 94 94 94
885281 3256 3256 3256 3256 1 94 94 94
958687 1259 1259 1259 1259 1 39 39 39
983584 3241 3241 3241 3241 1 104 104 104
1008189 3496 3496 3496 3496 1 109 109 109
1032444 1479 1479 1479 1479 1 39 39 39
1081659 1898 1898 1898 1898 1 59 59 59
1081938 3543 3543 3543 3543 1 114 114 114
1130821 1976 1976 1976 1976 1 64 64 64
1131076 3486 3486 3486 3486 1 119 119 119
1278306 2149 2149 2149 2149 1 69 69 69
1327394 1731 1731 1731 1731 1 49 49 49
1327401 1815 1815 1815 1815 1 49 49 49
1376618 2240 2240 2240 2240 1 74 74 74
1524155 2832 2832 2832 2832 1 84 84 84
1573368 3288 3288 3288 3288 1 84 84 84
1622353 2067 2067 2067 2067 1 59 59 59
1696112 2332 2332 2332 2332 1 64 64 64
1769743 1599 1599 1599 1599 1 49 49 49
1769761 1690 1690 1690 1690 1 49 49 49
1769926 2912 2912 2912 2912 1 94 94 94
1769990 3397 3397 3397 3397 1 94 94 94
1917315 2455 2455 2455 2455 1 69 69 69
1966639 3701 3701 3701 3701 1 104 104 104
2015808 3830 3830 3830 3830 1 109 109 109
2064770 2445 2445 2445 2445 1 74 74 74
2163011 1979 1979 1979 1979 1 59 59 59
2163291 4033 4033 4033 4033 1 114 114 114
2261293 1800 1800 1800 1800 1 64 64 64
2261617 4129 4129 4129 4129 1 119 119 119
2286042 3097 3097 3097 3097 1 84 84 84
2359761 3013 3013 3013 3013 1 84 84 84
2556272 2275 2275 2275 2275 1 69 69 69
2654697 3217 3217 3217 3217 1 94 94 94
2654732 3400 3400 3400 3400 1 94 94 94
2703699 2115 2115 2115 2115 1 59 59 59
2752944 2805 2805 2805 2805 1 74 74 74
2826592 2201 2201 2201 2201 1 64 64 64
2949691 3789 3789 3789 3789 1 104 104 104
3023400 3646 3646 3646 3646 1 109 109 109
3047884 2961 2961 2961 2961 1 84 84 84
3146210 3153 3153 3153 3153 1 84 84 84
3195259 2407 2407 2407 2407 1 69 69 69
3244649 4161 4161 4161 4161 1 114 114 114
3392131 4294 4294 4294 4294 1 119 119 119
3441061 2676 2676 2676 2676 1 74 74 74
3539431 3180 3180 3180 3180 1 94 94 94
3539454 3349 3349 3349 3349 1 94 94 94
3809756 3060 3060 3060 3060 1 84 84 84
3834216 2235 2235 2235 2235 1 69 69 69
3932587 2749 2749 2749 2749 1 84 84 84
3932760 4009 4009 4009 4009 1 104 104 104
4031034 3774 3774 3774 3774 1 109 109 109
4129186 2717 2717 2717 2717 1 74 74 74
4326031 4473 4473 4473 4473 1 114 114 114
4424197 3433 3433 3433 3433 1 94 94 94
4424225 3617 3617 3617 3617 1 94 94 94
4522660 4551 4551 4551 4551 1 119 119 119
4571657 3469 3469 3469 3469 1 84 84 84
4719049 2965 2965 2965 2965 1 84 84 84
4915776 3873 3873 3873 3873 1 104 104 104
5038703 4130 4130 4130 4130 1 109 109 109
5308861 2865 2865 2865 2865 1 94 94 94
5308915 3228 3228 3228 3228 1 94 94 94
5333437 2877 2877 2877 2877 1 84 84 84
5407372 4429 4429 4429 4429 1 114 114 114
5505490 3017 3017 3017 3017 1 84 84 84
5653152 4522 4522 4522 4522 1 119 119 119
5898806 3737 3737 3737 3737 1 104 104 104
6046304 4006 4006 4006 4006 1 109 109 109
6193667 3401 3401 3401 3401 1 94 94 94
6193687 3569 3569 3569 3569 1 94 94 94
6488722 4437 4437 4437 4437 1 114 114 114
6783588 4071 4071 4071 4071 1 119 119 119
6881821 3565 3565 3565 3565 1 104 104 104
7053835 3423 3423 3423 3423 1 109 109 109
7078419 3489 3489 3489 3489 1 94 94 94
7078430 3613 3613 3613 3613 1 94 94 94
7570070 4485 4485 4485 4485 1 114 114 114
7864873 3693 3693 3693 3693 1 104 104 104
7914127 4374 4374 4374 4374 1 119 119 119
8061545 4127 4127 4127 4127 1 109 109 109
8651396 4397 4397 4397 4397 1 114 114 114
8847957 3973 3973 3973 3973 1 104 104 104
9044626 4466 4466 4466 4466 1 119 119 119
9069110 3774 3774 3774 3774 1 109 109 109
9732694 3989 3989 3989 3989 1 114 114 114
10175105 4294 4294 4294 4294 1 119 119 119
10814079 4337 4337 4337 4337 1 114 114 114
11305607 4302 4302 4302 4302 1 119 119 119

